Picture What you Read

Visualization refers to our ability to create an image in our head based on the text we read or the words we hear. It is one of the many skills that makes reading comprehension possible. Convolutional Neural Networks (CNN) are an excellent tool for recognizing and classifying text documents. In addition, it can generate images conditioned on natural language. In this work, we utilize CNNs capabilities to generate realistic images representative of the text illustrating the semantic concept. We conducted various experiments to highlight the capacity of the proposed model to generate representative images of the text descriptions used as input to the proposed model.

==> relevant-work.txt <==
Reed, S., Akata, Z., Yan, X., Logeswaran, L., Schiele, B., & Lee, H. (2016). Generative adversarial text to image synthesis. arXiv preprint arXiv:1605.05396.

Hong, S., Yang, D., Choi, J., & Lee, H. (2018). Inferring semantic layout for hierarchical text-to-image synthesis. In Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition (pp. 7986-7994).


Inferring Semantic Layout for Hierarchical Text-to-Image Synthesis

http://openaccess.thecvf.com/content_cvpr_2018/papers/Xu_AttnGAN_Fine-Grained_Text_CVPR_2018_paper.pdf

https://arxiv.org/pdf/1411.5928.pdf
